On the number of Enriques quotients for supersingular K3 surfaces

We show that most classes of K3 surfaces have only finitely many Enriques quotients. For supersingular K3 surfaces over fields of characteristic $p \geq 3$, we give a formula which generically yields the number of their Enriques quotients. We reprove via a lattice theoretic argument that supersingular K3 surfaces always have an Enriques quotient over fields of small characteristic. For some small characteristics and some Artin invariants, we explicitly compute lower bounds for the number of Enriques quotients of a supersingular K3 surface. We show that the supersingular K3 surface of Artin invariant $1$ over an algebraically closed field of characteristic $3$ has exactly two Enriques quotients.

==> RepList.txt <==
L_{(p=3, \sigma=2)} = { -4 , 2 , 2 , 0 , -2 , -2 , -2 , -2 , -2 , 2 , 2 , 0 },{2 , -4 , -2 , 1 , 2 , 1 , 0 , 0 , 0 , 0 , -1 , 1 },{2 , -2 , -4 , -1 , 2 , 1 , 0 , 0 , 0 , 0 , -1 , 1 },{0 , 1 , -1 , -4 , 0 , 0 , 1 , 0 , -1 , 0 , 1 , 1 },{-2 , 2 , 2 , 0 , -4 , -2 , 0 , 0 , 0 , 0 , 0 , 0 },{-2 , 1 , 1 , 0 , -2 , -4 , -1 , 0 , -1 , 0 , 1 , -1 },{-2 , 0 , 0 , 1 , 0 , -1 , -4 , -2 , -2 , 2 , 1 , 1 },{-2 , 0 , 0 , 0 , 0 , 0 , -2 , -4 , -2 , 2 , 2 , 2 },{-2 , 0 , 0 , -1 , 0 , -1 , -2 , -2 , -4 , 2 , 1 , 1 },{2 , 0 , 0 , 0 , 0 , 0 , 2 , 2 , 2 , -4 , -2 , 0 },{2 , -1 , -1 , 1 , 0 , 1 , 1 , 2 , 1 , -2 , -6 , 0 },{0 , 1 , 1 , 1 , 0 , -1 , 1 , 2 , 1 , 0 , 0 , -6}}

L_{(p=5, \sigma=2)} = { -6 , -2 , -2 , 2 , 2 , -2 , 1 , -1 , 2 , 6 , -2 , -6 },{-2 , -4 , -2 , 0 , 0 , 2 , 0 , 0 , -2 , 0 , 0 , -2 },{-2 , -2 , -4 , 0 , 0 , 2 , -2 , 2 , -2 , 0 , 0 , -2 },{2 , 0 , 0 , -4 , 0 , 0 , 0 , 0 , 0 , 0 , 0 , 0 },{2 , 0 , 0 , 0 , -4 , 2 , 0 , 0 , 0 , -2 , -2 , 2 },{-2 , 2 , 2 , 0 , 2 , -6 , 3 , -3 , 4 , 4 , 0 , -2 },{1 , 0 , -2 , 0 , 0 , 3 , -8 , 3 , -3 , -3 , 1 , -1 },{-1 , 0 , 2 , 0 , 0 , -3 , 3 , -8 , 3 , 3 , -1 , 1 },{2 , -2 , -2 , 0 , 0 , 4 , -3 , 3 , -10 , -8 , 6 , 2 },{6 , 0 , 0 , 0 , -2 , 4 , -3 , 3 , -8 , -14 , 6 , 10 },{-2 , 0 , 0 , 0 , -2 , 0 , 1 , -1 , 6 , 6 , -10 , -2 },{-6 , -2 , -2 , 0 , 2 , -2 , -1 , 1 , 2 , 10 , -2 , -14}}

L_{(p=7, \sigma=2)} = { -4 , -2 , 0 , -2 , 0 , -2 , 2 , 0 , -2 , 2 , -2 , -4 },{-2 , -4 , 0 , 0 , 0 , 0 , 0 , 2 , 2 , 0 , 2 , 0 },{0 , 0 , -4 , 0 , -2 , 1 , -1 , -1 , -1 , 1 , -3 , 0 },{-2 , 0 , 0 , -4 , 0 , 0 , 2 , 0 , -2 , 4 , -2 , -4 },{0 , 0 , -2 , 0 , -4 , 1 , 1 , -1 , -1 , -1 , -3 , 0 },{-2 , 0 , 1 , 0 , 1 , -6 , 0 , 2 , 0 , 2 , 0 , -3 },{2 , 0 , -1 , 2 , 1 , 0 , -6 , 2 , 4 , -2 , 4 , 5 },{0 , 2 , -1 , 0 , -1 , 2 , 2 , -6 , -6 , -2 , -6 , -1 },{-2 , 2 , -1 , -2 , -1 , 0 , 4 , -6 , -18 , -2 , -16 , -11 },{2 , 0 , 1 , 4 , -1 , 2 , -2 , -2 , -2 , -14 , 0 , 7 },{-2 , 2 , -3 , -2 , -3 , 0 , 4 , -6 , -16 , 0 , -18 , -11 },{-4 , 0 , 0 , -4 , 0 , -3 , 5 , -1 , -11 , 7 , -11 , -16}}  

L_{(p=11, \sigma = 2)} = { -4 , 0 , 0 , 1 , -1 , -1 , 2 , 0 , -2 , -1 , -1 , 0 },{0 , -4 , 0 , -1 , 1 , 1 , -2 , 0 , 2 , -1 , 1 , 0 },{0 , 0 , -4 , 0 , -2 , 2 , -2 , 0 , 0 , 2 , 0 , 0 },{1 , -1 , 0 , -6 , -2 , -2 , -2 , -2 , 3 , 1 , -1 , -2 },{-1 , 1 , -2 , -2 , -6 , -2 , -2 , 0 , 1 , 1 , -1 , 0 },{-1 , 1 , 2 , -2 , -2 , -6 , 2 , 0 , -1 , -1 , -1 , 0 },{2 , -2 , -2 , -2 , -2 , 2 , -8 , -2 , 4 , 2 , 0 , 0 },{0 , 0 , 0 , -2 , 0 , 0 , -2 , -4 , 2 , 2 , 0 , 0 },{-2 , 2 , 0 , 3 , 1 , -1 , 4 , 2 , -8 , -1 , 1 , 2 },{-1 , -1 , 2 , 1 , 1 , -1 , 2 , 2 , -1 , -8 , 0 , 0 },{-1 , 1 , 0 , -1 , -1 , -1 , 0 , 0 , 1 , 0 , -8 , -2 },{0 , 0 , 0 , -2 , 0 , 0 , 0 , 0 , 2 , 0 , -2 , -8}}

L_{(p=13, \sigma=2)} = { -10 , 0 , 4 , 2 , 0 , 2 , -2 , -6 , -2 , -4 , -1 , 11 },{0 , -4 , 0 , 0 , 0 , 0 , 0 , 0 , -2 , 2 , 2 , -2 },{4 , 0 , -4 , -2 , 0 , -2 , 2 , 2 , 4 , 4 , 4 , -6 },{2 , 0 , -2 , -4 , 0 , -2 , 2 , 0 , 2 , 2 , 2 , -2 },{0 , 0 , 0 , 0 , -4 , 0 , 0 , 0 , 0 , -2 , 0 , 0 },{2 , 0 , -2 , -2 , 0 , -4 , 2 , 2 , 2 , 2 , 2 , -2 },{-2 , 0 , 2 , 2 , 0 , 2 , -4 , -2 , -4 , -4 , -2 , 2 },{-6 , 0 , 2 , 0 , 0 , 2 , -2 , -10 , -2 , -6 , -5 , 11 },{-2 , -2 , 4 , 2 , 0 , 2 , -4 , -2 , -14 , -6 , -7 , 1 },{-4 , 2 , 4 , 2 , -2 , 2 , -4 , -6 , -6 , -16 , -10 , 8 },{-1 , 2 , 4 , 2 , 0 , 2 , -2 , -5 , -7 , -10 , -20 , 14 },{11 , -2 , -6 , -2 , 0 , -2 , 2 , 11 , 1 , 8 , 14 , -28}}

L_{(p=17, \sigma=2)} =  { -4 , -2 , 2 , 2 , -2 , -2 , 2 , 0 , 2 , -2 , -2 , -2 },{-2 , -4 , 2 , 2 , 0 , 0 , 0 , 0 , 0 , -2 , 0 , 0 },{2 , 2 , -4 , -2 , 0 , 0 , 0 , 0 , 0 , 2 , 0 , 2 },{2 , 2 , -2 , -4 , 0 , 0 , 0 , 0 , 0 , 2 , 0 , 0 },{-2 , 0 , 0 , 0 , -4 , -2 , 2 , 0 , 2 , 0 , -2 , 0 },{-2 , 0 , 0 , 0 , -2 , -4 , 2 , 0 , 2 , 0 , -2 , -2 },{2 , 0 , 0 , 0 , 2 , 2 , -4 , 0 , -2 , 0 , 2 , 0 },{0 , 0 , 0 , 0 , 0 , 0 , 0 , -6 , -3 , 3 , 2 , 2 },{2 , 0 , 0 , 0 , 2 , 2 , -2 , -3 , -16 , 6 , 7 , 2 },{-2 , -2 , 2 , 2 , 0 , 0 , 0 , 3 , 6 , -16 , 3 , -2 },{-2 , 0 , 0 , 0 , -2 , -2 , 2 , 2 , 7 , 3 , -18 , 4 },{-2 , 0 , 2 , 0 , 0 , -2 , 0 , 2 , 2 , -2 , 4 , -16}}

 L_{(p=23, \sigma=2)} = { -4 , 2 , 0 , 0 , 0 , 0 , 2 , 0 , 2 , 2 , -2 , 2 },{2 , -4 , 0 , 0 , 0 , 0 , 0 , 0 , -2 , -2 , 2 , 0 },{0 , 0 , -4 , 0 , 0 , 0 , 0 , -1 , 0 , 0 , 0 , 0 },{0 , 0 , 0 , -4 , -2 , -2 , 0 , 0 , -2 , -2 , 0 , 0 },{0 , 0 , 0 , -2 , -4 , 0 , 0 , 0 , 0 , -2 , 0 , 0 },{0 , 0 , 0 , -2 , 0 , -4 , 0 , 0 , -2 , 0 , 0 , 0 },{2 , 0 , 0 , 0 , 0 , 0 , -4 , 0 , 0 , -2 , 2 , -2 },{0 , 0 , -1 , 0 , 0 , 0 , 0 , -6 , 0 , 0 , 0 , 0 },{2 , -2 , 0 , -2 , 0 , -2 , 0 , 0 , -8 , 0 , 2 , 0 },{2 , -2 , 0 , -2 , -2 , 0 , -2 , 0 , 0 , -12 , 4 , 0 },{-2 , 2 , 0 , 0 , 0 , 0 , 2 , 0 , 2 , 4 , -16 , -6 },{2 , 0 , 0 , 0 , 0 , 0 , -2 , 0 , 0 , 0 , -6 , -28}} 

L_{(p=3, \sigma=3)} = { -6 , 3 , 2 , -3 , 0 , 1 , -1 , -1 , 0 , -2 , 0 , -2 },{3 , -8 , -3 , 2 , 3 , 1 , -1 , 1 , 2 , 0 , 0 , -1 },{2 , -3 , -6 , 3 , 0 , -1 , -1 , -1 , 0 , 2 , 0 , -2 },{-3 , 2 , 3 , -8 , -1 , 1 , -1 , 1 , 2 , 0 , -2 , -1 },{0 , 3 , 0 , -1 , -6 , 1 , -1 , 1 , 0 , 0 , -2 , 0 },{1 , 1 , -1 , 1 , 1 , -4 , 0 , 0 , -2 , 2 , 0 , 1 },{-1 , -1 , -1 , -1 , -1 , 0 , -4 , 0 , 0 , 0 , -2 , -1 },{-1 , 1 , -1 , 1 , 1 , 0 , 0 , -4 , 0 , 0 , 2 , -1 },{0 , 2 , 0 , 2 , 0 , -2 , 0 , 0 , -4 , 0 , 0 , 2 },{-2 , 0 , 2 , 0 , 0 , 2 , 0 , 0 , 0 , -4 , 0 , 0 },{0 , 0 , 0 , -2 , -2 , 0 , -2 , 2 , 0 , 0 , -4 , 0 },{-2 , -1 , -2 , -1 , 0 , 1 , -1 , -1 , 2 , 0 , 0 , -6}} 

L_{(p=5, \sigma=3)} = { -6 , -2 , 0 , 0 , 2 , -2 , 2 , 1 , 1 , -2 , -4 , 0 },{-2 , -4 , 0 , 2 , -2 , -2 , 0 , 2 , 2 , 0 , -2 , 2 },{0 , 0 , -4 , 0 , 0 , 2 , 0 , 0 , 2 , 0 , 0 , 0 },{0 , 2 , 0 , -6 , 2 , 2 , 0 , -3 , -1 , 0 , 0 , 0 },{2 , -2 , 0 , 2 , -6 , 2 , 0 , 3 , 3 , 2 , 4 , 0 },{-2 , -2 , 2 , 2 , 2 , -8 , -2 , 2 , 0 , 0 , -6 , 2 },{2 , 0 , 0 , 0 , 0 , -2 , -6 , 1 , -1 , 0 , 0 , 0 },{1 , 2 , 0 , -3 , 3 , 2 , 1 , -8 , -4 , -2 , 1 , -1 },{1 , 2 , 2 , -1 , 3 , 0 , -1 , -4 , -8 , 0 , -1 , 1 },{-2 , 0 , 0 , 0 , 2 , 0 , 0 , -2 , 0 , -8 , 0 , -2 },{-4 , -2 , 0 , 0 , 4 , -6 , 0 , 1 , -1 , 0 , -14 , 8 },{0 , 2 , 0 , 0 , 0 , 2 , 0 , -1 , 1 , -2 , 8 , -10 }} 

 L_{(p=7, \sigma=3)} = { -4  , -2 , 0 , 0 , 2  , 2 , 2 , 2 , 0 , 0 , 0 , 0 },{-2 ,  -6  , -2 , 2 , 2 , -1 , 1 , 1 , 0 , 1 , 2 , 1 },{ 0 , -2 , -6 , 0 , 0 , -3 , -1 , -3 , -2 , 1 , 0 ,1 },{ 0 , 2 , 0 , -6 , -2 , -1 , -1 , -1 , 2 , -1 , -2 , - 1 },{2 ,2  ,0  ,-2  ,-6 ,1 ,1  ,-3 , 0 ,1 , -2 , -1 },{2 , -1 , -3  ,-1 ,1 ,- 8 , -1 ,- 2 , 0 ,- 2, 3 ,- 2 },{2 ,1 , -1 , -1 ,1  ,-1  ,-8 ,1  ,0  ,-1  ,-3 ,1 },{2 ,1  ,-3 , -1 , -3 , -2 ,1 , -8 , -2 ,2  ,-1  ,0 },{0  ,0  ,-2 ,2  ,0  ,0  ,0  ,-2  ,-8 ,2 ,2  ,-2 },{0 ,1 ,1  ,-1 ,1  ,-2 ,-1 ,2 ,2  ,-8 ,3  ,-4 },{0 ,2 , 0 ,- 2 ,- 2 ,3  ,-3  ,-1 ,2 ,3 ,-10 ,3},{0 ,1 ,1  ,-1  ,-1  ,-2 ,1  ,0  ,-2  ,-4 ,3 ,-12   }} 

 L_{(p=13, \sigma=3)} = { -4 , -2 , -2 , 2 , 2 , 0 , -2 , -2 , -4 , -4 , -4 , 2 },{-2 , -4 , 0 , 1 , 2 , 1 , 0 , 0 , -2 , -2 , -2 , 0 },{-2 , 0 , -4 , 0 , -2 , -2 , 0 , 0 , -2 , -2 , -2 , 2 },{2 , 1 , 0 , -6 , -3 , 0 , 3 , 1 , 2 , 4 , 4 , 0 },{2 , 2 , -2 , -3 , -8 , -3 , 4 , 4 , 4 , 2 , 2 , 0 },{0 , 1 , -2 , 0 , -3 , -14 , -1 , -3 , -2 , 6 , 6 , 2 },{-2 , 0 , 0 , 3 , 4 , -1 , -8 , -4 , -4 , -2 , -2 , 0 },{-2 , 0 , 0 , 1 , 4 , -3 , -4 , -16 , -2 , 2 , 2 , -2 },{-4 , -2 , -2 , 2 , 4 , -2 , -4 , -2 , -24 , -6 , -6 , -2 },{-4 , -2 , -2 , 4 , 2 , 6 , -2 , 2 , -6 , -28 , -2 , -2 },{-4 , -2 , -2 , 4 , 2 , 6 , -2 , 2 , -6 , -2 , -28 , -2 },{2 , 0 , 2 , 0 , 0 , 2 , 0 , -2 , -2 , -2 , -2 , -8}} 

 L_{(p=17, \sigma=3)} = { -4 , 0 , 0 , 0 , 2 , 0 , -2 , 0 , -2 , 2 , 2 , -2 },{0 , -4 , 0 , 0 , -2 , 0 , -2 , 0 , 0 , 0 , 2 , 0 },{0 , 0 , -4 , 0 , 2 , 0 , -2 , 2 , 0 , 0 , 0 , 0 },{0 , 0 , 0 , -4 , 2 , 0 , 2 , -2 , -2 , 0 , 2 , 0 },{2 , -2 , 2 , 2 , -8 , 0 , 0 , -2 , 4 , 0 , -2 , 0 },{0 , 0 , 0 , 0 , 0 , -6 , -2 , 0 , 0 , -2 , 2 , 3 },{-2 , -2 , -2 , 2 , 0 , -2 , -16 , 2 , 0 , 6 , -4 , 0 },{0 , 0 , 2 , -2 , -2 , 0 , 2 , -20 , 0 , -8 , -8 , 8 },{-2 , 0 , 0 , -2 , 4 , 0 , 0 , 0 , -20 , -8 , -6 , 8 },{2 , 0 , 0 , 0 , 0 , -2 , 6 , -8 , -8 , -26 , -10 , 15 },{2 , 2 , 0 , 2 , -2 , 2 , -4 , -8 , -6 , -10 , -28 , 4 },{-2 , 0 , 0 , 0 , 0 , 3 , 0 , 8 , 8 , 15 , 4 , -24}} 

L_{(p=3, \sigma=4)} = { -4 , 1 , 1 , -1 , 0 , 0 , -2 , -1 , -1 , 2 , -2 , -2 },{1 , -4 , 1 , -1 , 1 , 0 , 2 , 0 , 0 , 1 , -1 , 2 },{1 , 1 , -6 , -2 , 1 , 2 , 2 , 3 , 3 , -1 , 3 , -2 },{-1 , -1 , -2 , -6 , -1 , 2 , 0 , 3 , -1 , -1 , -1 , 0 },{0 , 1 , 1 , -1 , -4 , 0 , -2 , 1 , -1 , -2 , 0 , 0 },{0 , 0 , 2 , 2 , 0 , -4 , -2 , 0 , -2 , 2 , -2 , 2 },{-2 , 2 , 2 , 0 , -2 , -2 , -8 , 0 , -4 , 2 , -2 , 0 },{-1 , 0 , 3 , 3 , 1 , 0 , 0 , -8 , 0 , 1 , 1 , -2 },{-1 , 0 , 3 , -1 , -1 , -2 , -4 , 0 , -8 , -1 , -3 , 2 },{2 , 1 , -1 , -1 , -2 , 2 , 2 , 1 , -1 , -8 , 2 , 0 },{-2 , -1 , 3 , -1 , 0 , -2 , -2 , 1 , -3 , 2 , -8 , 0 },{-2 , 2 , -2 , 0 , 0 , 2 , 0 , -2 , 2 , 0 , 0 , -8}}

 L_{(p=5, \sigma=4)} = { -8 , 2 , -2 , 2 , 4 , 0 , -2 , -2 , -2 , -4 , -2 , 0 },{2 , -8 , -2 , 2 , 4 , 0 , -2 , -2 , -2 , -4 , -2 , 0 },{-2 , -2 , -4 , 2 , 2 , 1 , 0 , 0 , -1 , -3 , -2 , -4 },{2 , 2 , 2 , -8 , -4 , 2 , 4 , 4 , 0 , 6 , 4 , 0 },{4 , 4 , 2 , -4 , -8 , 0 , 4 , 4 , 2 , 8 , 2 , 0 },{0 , 0 , 1 , 2 , 0 , -10 , -5 , 0 , -2 , -1 , -1 , 8 },{-2 , -2 , 0 , 4 , 4 , -5 , -12 , -2 , -3 , -5 , -2 , 8 },{-2 , -2 , 0 , 4 , 4 , 0 , -2 , -12 , 2 , 0 , -2 , -2 },{-2 , -2 , -1 , 0 , 2 , -2 , -3 , 2 , -6 , -3 , -1 , 2 },{-4 , -4 , -3 , 6 , 8 , -1 , -5 , 0 , -3 , -16 , -3 , 6 },{-2 , -2 , -2 , 4 , 2 , -1 , -2 , -2 , -1 , -3 , -8 , 0 },{0 , 0 , -4 , 0 , 0 , 8 , 8 , -2 , 2 , 6 , 0 , -24}} 

 L_{(p=7, \sigma=4)} =  { -4 , 1 , -1 , 1 , 1 , 0 , -1 , -1 , -2 , -1 , 0 , -2 },{1 , -8 , 0 , -3 , 1 , -2 , -2 , -2 , -5 , -4 , -5 , -4 },{-1 , 0 , -8 , -1 , 3 , 0 , -4 , -4 , -1 , -2 , -5 , -8 },{1 , -3 , -1 , -10 , -2 , -2 , -1 , -5 , -1 , -7 , -5 , -6 },{1 , 1 , 3 , -2 , -10 , -4 , -1 , 3 , 1 , 7 , 5 , 2 },{0 , -2 , 0 , -2 , -4 , -12 , -2 , 0 , -4 , 4 , 0 , -2 },{-1 , -2 , -4 , -1 , -1 , -2 , -16 , 0 , 1 , 4 , 1 , -2 },{-1 , -2 , -4 , -5 , 3 , 0 , 0 , -8 , -3 , -8 , -7 , -8 },{-2 , -5 , -1 , -1 , 1 , -4 , 1 , -3 , -12 , -5 , -8 , -2 },{-1 , -4 , -2 , -7 , 7 , 4 , 4 , -8 , -5 , -20 , -13 , -4 },{0 , -5 , -5 , -5 , 5 , 0 , 1 , -7 , -8 , -13 , -20 , -6 },{-2 , -4 , -8 , -6 , 2 , -2 , -2 , -8 , -2 , -4 , -6 , -24}}

L_{(p=11, \sigma=4)} = { -12 , -1 , 2 , 0 , 2 , -1 , 1 , 0 , -1 , 6 , -6 , -6 },{-1 , -10 , 2 , 2 , 2 , 2 , 2 , -4 , -1 , -3 , 1 , -3 },{2 , 2 , -8 , 0 , 0 , 2 , -2 , 0 , 2 , 2 , 2 , 0 },{0 , 2 , 0 , -8 , 0 , -2 , -4 , 4 , 0 , 4 , -4 , 4 },{2 , 2 , 0 , 0 , -8 , 2 , -2 , 0 , 2 , -4 , 0 , 2 },{-1 , 2 , 2 , -2 , 2 , -10 , 0 , -2 , -1 , -1 , -1 , -1 },{1 , 2 , -2 , -4 , -2 , 0 , -14 , 2 , 1 , 7 , -7 , -3 },{0 , -4 , 0 , 4 , 0 , -2 , 2 , -16 , 0 , -10 , 8 , 2 },{-1 , -1 , 2 , 0 , 2 , -1 , 1 , 0 , -12 , -5 , 5 , 5 },{6 , -3 , 2 , 4 , -4 , -1 , 7 , -10 , -5 , -24 , 12 , 6 },{-6 , 1 , 2 , -4 , 0 , -1 , -7 , 8 , 5 , 12 , -20 , -6 },{-6 , -3 , 0 , 4 , 2 , -1 , -3 , 2 , 5 , 6 , -6 , -28}}

L_{(p=13, \sigma=4)} = { -8 , 2 , 0 , 0 , 0 , 0 , -2 , 0 , -6 , -2 , -2 , 2 },{2 , -12 , 1 , 0 , 0 , 2 , -7 , 1 , 0 , -2 , -2 , -3 },{0 , 1 , -20 , 5 , -5 , 2 , 8 , 1 , 7 , 0 , 0 , -3 },{0 , 0 , 5 , -16 , 12 , -14 , -13 , -7 , -10 , -10 , -8 , 15 },{0 , 0 , -5 , 12 , -16 , 14 , 13 , 7 , 14 , 8 , 10 , -15 },{0 , 2 , 2 , -14 , 14 , -20 , -10 , -10 , -14 , -8 , -8 , 16 },{-2 , -7 , 8 , -13 , 13 , -10 , -28 , -5 , -7 , -14 , -14 , 13 },{0 , 1 , 1 , -7 , 7 , -10 , -5 , -18 , -7 , -4 , -4 , 8 },{-6 , 0 , 7 , -10 , 14 , -14 , -7 , -7 , -32 , -2 , -4 , 15 },{-2 , -2 , 0 , -10 , 8 , -8 , -14 , -4 , -2 , -28 , -14 , 14 },{-2 , -2 , 0 , -8 , 10 , -8 , -14 , -4 , -4 , -14 , -28 , 14 },{2 , -3 , -3 , 15 , -15 , 16 , 13 , 8 , 15 , 14 , 14 , -22}}

L_{(p=17, \sigma=4)} = { -8 , -4 , 0 , -4 , 0 , -2 , 0 , -2 , 0 , 4 , -4 , -2 },{-4 , -8 , 0 , 0 , 0 , -4 , 2 , 2 , -2 , 0 , -4 , -2 },{0 , 0 , -6 , 0 , -1 , 0 , -3 , 0 , 3 , 0 , -2 , 0 },{-4 , 0 , 0 , -8 , 0 , 0 , 0 , -2 , 0 , 4 , -4 , 2 },{0 , 0 , -1 , 0 , -20 , 0 , -9 , 0 , 9 , 0 , -6 , 0 },{-2 , -4 , 0 , 0 , 0 , -36 , 18 , 18 , 16 , 0 , -2 , 16 },{0 , 2 , -3 , 0 , -9 , 18 , -32 , -18 , -2 , -8 , 0 , 0 },{-2 , 2 , 0 , -2 , 0 , 18 , -18 , -36 , -16 , 2 , 0 , 0 },{0 , -2 , 3 , 0 , 9 , 16 , -2 , -16 , -32 , 8 , 0 , 0 },{4 , 0 , 0 , 4 , 0 , 0 , -8 , 2 , 8 , -20 , 2 , 0 },{-4 , -4 , -2 , -4 , -6 , -2 , 0 , 0 , 0 , 2 , -16 , 0 },{-2 , -2 , 0 , 2 , 0 , 16 , 0 , 0 , 0 , 0 , 0 , -36}}

L_{(p=23, \sigma=4)} = { -4 , -1 , 0 , 0 , 0 , 0 , 0 , 0 , 0 , 0 , 0 , 0 },{-1 , -6 , 0 , 0 , 0 , 0 , 0 , 0 , 0 , 0 , 0 , 0 },{0 , 0 , -8 , 0 , -4 , 4 , -4 , 0 , 0 , 2 , -2 , 0 },{0 , 0 , 0 , -8 , 0 , -4 , 0 , -2 , -4 , 4 , -4 , -2 },{, -8 , -12 , -18 , -36 , -12 , -16 , 16 },{0 , 0 , 2 , 4 , 4 , 8 , -8 , -6 , -12 , -36 , -8 , 8 },{0 , 0 , -2 , -4 , 2 , 6 , -10 , -8 , -16 , -8 , -36 , 6 },{0 , 0 , 0 , -2 , -2 , 2 , 6 , 8 , 16 , 8 , 6 , -32}}

 L_{(p=3, \sigma=5)} = { -4 , 0 , 0 , -2 , -2 , 2 , -2 , -2 , 2 , -2 , 2 , -2 },{0 , -4 , -1 , 2 , 2 , -2 , 2 , 2 , -2 , -2 , 2 , -2 },{0 , -1 , -4 , -1 , 2 , 1 , 2 , -1 , -2 , 1 , 2 , -2 },{-2 , 2 , -1 , -8 , -2 , 2 , -2 , -2 , 2 , 0 , 0 , 0 },{-2 , 2 , 2 , -2 , -8 , 2 , -2 , -2 , 2 , 0 , 0 , 0 },{2 , -2 , 1 , 2 , 2 , -8 , 2 , 2 , -2 , 0 , 0 , 0 },{-2 , 2 , 2 , -2 , -2 , 2 , -8 , -2 , 2 , 0 , 0 , 0 },{-2 , 2 , -1 , -2 , -2 , 2 , -2 , -8 , 2 , 0 , 0 , 0 },{2 , -2 , -2 , 2 , 2 , -2 , 2 , 2 , -8 , 0 , 0 , 0 },{-2 , -2 , 1 , 0 , 0 , 0 , 0 , 0 , 0 , -8 , 2 , -2 },{2 , 2 , 2 , 0 , 0 , 0 , 0 , 0 , 0 , 2 , -8 , 2 },{-2 , -2 , -2 , 0 , 0 , 0 , 0 , 0 , 0 , -2 , 2 , -8}} 

L_{(p=5, \sigma=5)} = { -8 , 1 , -4 , 1 , -2 , 2 , 1 , -4 , -1 , -2 , -2 , -1 },{1 , -6 , 1 , 5 , -2 , -3 , 3 , -1 , -4 , -3 , -3 , 0 },{-4 , 1 , -8 , -1 , -4 , 4 , 3 , -4 , -1 , -2 , -2 , 1 },{1 , 5 , -1 , -8 , 2 , 3 , -2 , 5 , 5 , 5 , 5 , 3 },{-2 , -2 , -4 , 2 , -12 , 2 , 4 , -2 , -8 , -6 , -6 , -2 },{2 , -3 , 4 , 3 , 2 , -12 , 1 , 2 , -7 , -4 , -4 , -3 },{1 , 3 , 3 , -2 , 4 , 1 , -12 , 3 , 7 , 9 , 9 , -3 },{-4 , -1 , -4 , 5 , -2 , 2 , 3 , -16 , -9 , -8 , -8 , 5 },{-1 , -4 , -1 , 5 , -8 , -7 , 7 , -9 , -26 , -17 , -17 , 0 },{-2 , -3 , -2 , 5 , -6 , -4 , 9 , -8 , -17 , -24 , -14 , 5 },{-2 , -3 , -2 , 5 , -6 , -4 , 9 , -8 , -17 , -14 , -24 , 5 },{-1 , 0 , 1 , 3 , -2 , -3 , -3 , 5 , 0 , 5 , 5 , -18}} 

L_{(p=7, \sigma=5)} = { -8 , 0 , 0 , 0 , 0 , 0 , -4 , -4 , -4 , 6 , 2 , 0 },{0 , -8 , 4 , -4 , 4 , 4 , 8 , 0 , 0 , -4 , 4 , 5 },{0 , 4 , -16 , 2 , -2 , -2 , -4 , 0 , 0 , 2 , -2 , -6 },{0 , -4 , 2 , -16 , 2 , 2 , 4 , 0 , 0 , -2 , 2 , -1 },{0 , 4 , -2 , 2 , -16 , -2 , -4 , 0 , 0 , 2 , -2 , -6 },{0 , 4 , -2 , 2 , -2 , -16 , -4 , 0 , 0 , 2 , -2 , -6 },{-4 , 8 , -4 , 4 , -4 , -4 , -24 , -2 , -2 , 14 , 4 , -19 },{-4 , 0 , 0 , 0 , 0 , 0 , -2 , -16 , -2 , 10 , 8 , 7 },{-4 , 0 , 0 , 0 , 0 , 0 , -2 , -2 , -16 , 10 , 8 , -7 },{6 , -4 , 2 , -2 , 2 , 2 , 14 , 10 , 10 , -24 , -10 , 6 },{2 , 4 , -2 , 2 , -2 , -2 , 4 , 8 , 8 , -10 , -20 , 8 },{0 , 5 , -6 , -1 , -6 , -6 , -19 , 7 , -7 , 6 , 8 , -32}}

L_{(p=13, \sigma=5)} = { -8 , 0 , 0 , 0 , 0 , 0 , -4 , -4 , -4 , 6 , 2 , 0 },{0 , -8 , 4 , -4 , 4 , 4 , 8 , 0 , 0 , -4 , 4 , 5 },{0 , 4 , -16 , 2 , -2 , -2 , -4 , 0 , 0 , 2 , -2 , -6 },{0 , -4 , 2 , -16 , 2 , 2 , 4 , 0 , 0 , -2 , 2 , -1 },{0 , 4 , -2 , 2 , -16 , -2 , -4 , 0 , 0 , 2 , -2 , -6 },{0 , 4 , -2 , 2 , -2 , -16 , -4 , 0 , 0 , 2 , -2 , -6 },{-4 , 8 , -4 , 4 , -4 , -4 , -24 , -2 , -2 , 14 , 4 , -19 },{-4 , 0 , 0 , 0 , 0 , 0 , -2 , -16 , -2 , 10 , 8 , 7 },{-4 , 0 , 0 , 0 , 0 , 0 , -2 , -2 , -16 , 10 , 8 , -7 },{6 , -4 , 2 , -2 , 2 , 2 , 14 , 10 , 10 , -24 , -10 , 6 },{2 , 4 , -2 , 2 , -2 , -2 , 4 , 8 , 8 , -10 , -20 , 8 },{0 , 5 , -6 , -1 , -6 , -6 , -19 , 7 , -7 , 6 , 8 , -32}}

L_{(p=17, \sigma=5)} = { -6 , 1 , 2 , -2 , 1 , 3 , -3 , -3 , 3 , 3 , -3 , -3 },{1 , -20 , -6 , 6 , -3 , 8 , -8 , -8 , -9 , 8 , -8 , -8 },{2 , -6 , -16 , 8 , -6 , -2 , 0 , 2 , 0 , 0 , 0 , 0 },{-2 , 6 , 8 , -16 , 6 , 0 , -2 , 0 , 2 , 2 , -2 , -2 },{1 , -3 , -6 , 6 , -20 , -9 , 9 , 9 , 8 , -9 , 9 , 9 },{3 , 8 , -2 , 0 , -9 , -40 , 14 , 6 , 3 , -14 , 14 , 14 },{-3 , -8 , 0 , -2 , 9 , 14 , -40 , -14 , -11 , 6 , -6 , -6 },{-3 , -8 , 2 , 0 , 9 , 6 , -14 , -40 , -3 , 14 , -14 , -14 },{3 , -9 , 0 , 2 , 8 , 3 , -11 , -3 , -40 , 11 , -11 , -11 },{3 , 8 , 0 , 2 , -9 , -14 , 6 , 14 , 11 , -40 , 6 , 6 },{-3 , -8 , 0 , -2 , 9 , 14 , -6 , -14 , -11 , 6 , -40 , -6 },{-3 , -8 , 0 , -2 , 9 , 14 , -6 , -14 , -11 , 6 , -6 , -40}}
